A stabilized Two-Step Formulation of Maxwell's Equations in the time-domain

Simulating electromagnetic fields across broad frequency ranges is challenging due to numerical instabilities at low frequencies. This work extends a stabilized two-step formulation of Maxwell's equations to the time-domain. Using a Galerkin discretization in space, we apply two different time-discretization schemes that are tailored to the first- and second-order in time partial differential equations of the two-step solution procedure used here. To address the low-frequency instability, we incorporate a generalized tree-cotree gauge that removes the singularity of the curl-curl operator, ensuring robustness even in the static limit. Numerical results on academic and application-oriented 3D problems confirm stability, accuracy, and the method's applicability to nonlinear, temperature-dependent materials.

==> data/condOverDt.csv <==
1e-10,350743101575.091,15441575378869.2
1e-08,32820919432492.8,154411745449.095
1e-06,3.28210857605493e+15,1540156315.76352
0.0001,3.19268135837934e+17,12962306.2880576
0.01,2.37576634250233e+20,23289.9565663325
1,1.48904382213835e+20,4422.96288175215
100,1.48527642517849e+20,4412.11601404228
10000,1.48529073885925e+20,4412.00713458792
1000000,1.48528735282635e+20,4412.00604567642
100000000,1.48529006274223e+20,4412.00603478765
10000000000,1.48528576714976e+20,4412.00603467735


==> data/condOverDtSpuleTest.csv <==
1e-10,936013503062.525,93536560571922.2
1e-08,93603855305324.3,932112614292.446
1e-06,9.39007053576986e+15,6998172784.37032
0.0001,3.94589160054852e+21,16300168.1968861
0.01,3.75468279560892e+21,2201514.33559336
1,3.75437974043271e+21,2277859.13207312
100,3.75437672459984e+21,2282253.85338571
10000,3.754376694443e+21,2282297.7134952
1000000,3.7543766941414e+21,2282298.1512976
100000000,3.75437669413839e+21,2282298.15532604
10000000000,3.75437669413838e+21,2282298.15667779


==> data/cube100.csv <==
0,1.4449755120247e-59
6.66666666666667e-05,1.87479329802457e-07
0.000133333333333333,6.88431670548525e-07
0.0002,1.46483403609932e-06
0.000266666666666667,2.50473734055637e-06
0.000333333333333333,3.80737883076088e-06
0.0004,5.37773449756709e-06
0.000466666666666667,7.22307894865338e-06
0.000533333333333333,9.35065490937892e-06
0.0006,1.17660801879441e-05
0.000666666666666667,1.44722500017927e-05
0.000733333333333333,1.746858101473e-05
0.0008,2.07505020726411e-05
0.000866666666666667,2.43091322657611e-05
0.000933333333333333,2.8131109816284e-05
0.001,3.21985464720054e-05
0.00106666666666667,3.64890922340532e-05
0.00113333333333333,4.0976096378347e-05
0.0012,4.56288573359676e-05
0.00126666666666667,5.04129499628318e-05
0.00133333333333333,5.52906257406114e-05
0.0014,6.02212733784069e-05
0.00146666666666667,6.51619366991164e-05
0.00153333333333333,7.00678750505097e-05
0.0016,7.48931636717662e-05
0.00166666666666667,7.95913174323405e-05
0.00173333333333333,8.41159353586691e-05
0.0018,8.84213481962649e-05
0.00186666666666667,9.24632669666783e-05
0.00193333333333333,9.61994135896756e-05
0.002,9.95901332118911e-05
0.00206666666666667,0.000102598968220673
0.00213333333333333,0.000105193196226634
0.0022,0.000107344311375136
0.00226666666666667,0.00010902845420706
0.00233333333333333,0.000110226769852098
0.0024,0.000110925702760363
0.00246666666666667,0.000111117208785367
0.00253333333333333,0.000110798896144993
0.0026,0.000109974077403892
0.00266666666666667,0.000108651747488106
0.00273333333333333,0.00010684647158878
0.0028,0.000104578201130384
0.00286666666666667,0.000101872003547232
0.00293333333333333,9.87577273669198e-05
0.003,9.52695895797469e-05
0.00306666666666667,9.14457102145876e-05
0.00313333333333333,8.7327581970936e-05
0.0032,8.29595025631806e-05
0.00326666666666667,7.8387958657393e-05
0.00333333333333333,7.36609905581864e-05
0.0034,6.88275276418234e-05
0.00346666666666667,6.39367242438954e-05
0.00353333333333333,5.90372865696047e-05
0.0036,5.41768203692159e-05
0.00366666666666667,4.94011898491655e-05
0.00373333333333333,4.47539167065414e-05
0.0038,4.02756096009299e-05
0.00386666666666667,3.60034508153254e-05
0.00393333333333333,3.1970730214462e-05
0.004,2.82064503515405e-05
0.00406666666666667,2.4734992233061e-05
0.00413333333333333,2.15758621268333e-05
0.0042,1.87435081964044e-05
0.00426666666666667,1.62472233301222e-05
0.00433333333333333,1.40911222410703e-05
0.0044,1.22742048132615e-05
0.00446666666666667,1.07904932255911e-05
0.00453333333333333,9.62925023018268e-06
0.0046,8.77526586581889e-06
0.00466666666666667,8.20921538377488e-06
0.00473333333333333,7.90807582011831e-06
0.0048,7.84559953215865e-06
0.00486666666666667,7.99283286603246e-06
0.00493333333333333,8.31867410270003e-06
0.005,8.79046013960486e-06
0.00506666666666667,9.37457246187265e-06
0.00513333333333333,1.00370536388585e-05
0.0052,1.07442220230101e-05
0.00526666666666667,1.14632781776013e-05
0.00533333333333333,1.21628885945771e-05
0.0054,1.28137429808052e-05
0.00546666666666667,1.33890693966595e-05
0.00553333333333333,1.38651066190941e-05
0.0056,1.42215175809223e-05
0.00566666666666667,1.44417465928724e-05
0.00573333333333333,1.45133045031096e-05
0.0058,1.44279880355456e-05
0.00586666666666667,1.41820183746617e-05
0.00593333333333333,1.37761087137732e-05
0.006,1.32154473922343e-05
0.00606666666666667,1.25096095391492e-05
0.00613333333333333,1.16723858533841e-05
0.0062,1.07215442031233e-05
0.00626666666666667,9.67851510803261e-06
0.00633333333333333,8.5680187766107e-06
0.0064,7.41762752017676e-06
0.00646666666666667,6.25728241399954e-06
0.00653333333333333,5.11876081390253e-06
0.0066,4.03511391130976e-06
0.00666666666666667,3.04007371546511e-06


==> data/nonlinearSim.csv <==
0,0,20,0,60000000
0.000133333333333333,6.26666167821521,20.8691588474327,68148.0388838389,59795750.0196878
0.000266666666666667,12.4344943582427,24.2795326549244,267396.791193977,59007577.3236057
0.0004,18.4062276342339,31.6536962634624,578185.207243528,57372399.9451347
0.000533333333333333,24.0876837050858,43.9328519047968,962770.359616152,54841794.275487
0.000666666666666667,29.3892626146237,61.4057297953405,1369993.94922401,51602936.9521407
0.0008,34.2273552964344,83.7053010632035,1748439.9478231,47986109.6267482
0.000933333333333333,38.5256621387895,109.977182315146,2059896.40489458,44325902.9762325
0.00106666666666667,42.2163962751008,139.117569266443,2284807.00497135,40868258.4878733
0.0012,45.241352623301,169.973077254917,2419284.30503824,37750232.2841968
0.00133333333333333,47.5528258147577,201.461267111963,2468890.92033977,35023350.481479
0.00146666666666667,49.1143625364344,232.625046462735,2443454.90267606,32686567.2667042
0.0016,49.9013364214136,262.649082610135,2354091.18697512,30712359.4386531
0.00173333333333333,49.9013364214136,290.859722853724,2211908.46061875,29063026.7513438
0.00186666666666667,49.1143625364344,316.720005793308,2027624.26283677,27699429.1375412
0.002,47.5528258147577,339.824628754256,1811561.5443482,26585011.7953943
0.00213333333333333,45.241352623301,359.896294985644,1573756.8510524,25687213.8939477
0.00226666666666667,42.2163962751008,376.783381368798,1324063.8611379,24977533.8657947
0.0024,38.5256621387895,390.45831373552,1072208.86655397,24430950.5040796
0.00253333333333333,34.2273552964344,401.015846970732,827783.307453878,24025060.2655646
0.00266666666666667,29.3892626146236,408.670354812402,600166.125641561,23739111.9604319
0.0028,24.0876837050858,413.75112972905,398367.740951452,23553039.2515569
0.00293333333333333,18.4062276342339,416.694547723771,230784.239898344,23446571.1435802
0.00306666666666667,12.4344943582427,418.031792796828,104849.2223315,23398518.1994598
0.0032,6.2666616782152,418.370743281992,26576.0521346715,23386369.5298167
0.00333333333333333,6.12323399573677e-15,418.370743281992,9.79926107837131e-18,23386369.5298167
0.00346666666666667,-6.26666167821521,418.709517781762,26562.2536678314,23374239.7668277
0.0036,-12.4344943582428,420.042637527639,104525.768272607,23326629.5731082
0.00373333333333333,-18.4062276342339,422.957761155988,228565.766732663,23223193.4557081
0.00386666666666667,-24.0876837050858,427.928116365187,389710.075509753,23048931.9458704
0.004,-29.3892626146237,435.271624700726,575781.622740536,22796201.1423782
0.00413333333333333,-34.2273552964344,445.122721208706,772393.803338966,22465748.4866329
0.00426666666666667,-38.5256621387895,457.422477973058,964385.629525255,22066365.5337998
0.0044,-42.2163962751008,471.929174669311,1137424.91772631,21613197.0976381
0.00453333333333333,-45.241352623301,488.247124109242,1279439.60556993,21125189.580108
0.00466666666666667,-47.5528258147577,505.868048273529,1381601.79656913,20622373.4012099
0.0048,-49.1143625364344,524.217837357911,1438749.82545068,20123584.9668795
0.00493333333333333,-49.9013364214136,542.70222690947,1449303.42896977,19644951.8622681
0.00506666666666667,-49.9013364214136,560.746971101001,1414832.20523568,19199166.9317005
0.0052,-49.1143625364344,577.830390983801,1339457.75951168,18795382.4107677
0.00533333333333333,-47.5528258147577,593.507978483937,1229230.81979756,18439488.4903262
0.00546666666666667,-45.241352623301,607.429780035272,1091565.1106306,18134563.7097523
0.0056,-42.2163962751007,619.351662460964,934757.679237173,17881346.3585481
0.00573333333333333,-38.5256621387895,629.141508143612,767591.316844427,17678640.5345122
0.00586666666666667,-34.2273552964344,636.781114100219,598997.715234496,17523621.5140384
0.006,-29.3892626146237,642.364230097057,437754.740884599,17412040.1987163
0.00613333333333333,-24.0876837050858,646.090850420375,292192.69578739,17338349.2993003
0.00626666666666667,-18.4062276342339,648.25762001564,169889.65718588,17295789.2457759
0.0064,-12.4344943582427,649.244063142522,77343.9340415617,17276482.5007818
0.00653333333333333,-6.26666167821523,649.494329936157,19622.6400206398,17271591.1117869
0.00666666666666667,-1.22464679914735e-14,649.494329936157,1.49532336296697e-17,17271591.1117869

